Community detection in networks using graph embeddings

Graph embedding methods are becoming increasingly popular in the machine learning community, where they are widely used for tasks such as node classification and link prediction. Embedding graphs in geometric spaces should aid the identification of network communities as well, because nodes in the same community should be projected close to each other in the geometric space, where they can be detected via standard data clustering algorithms. In this paper, we test the ability of several graph embedding techniques to detect communities on benchmark graphs. We compare their performance against that of traditional community detection algorithms. We find that the performance is comparable, if the parameters of the embedding techniques are suitably chosen. However, the optimal parameter set varies with the specific features of the benchmark graphs, like their size, whereas popular community detection algorithms do not require any parameter. So it is not possible to indicate beforehand good parameter sets for the analysis of real networks. This finding, along with the high computational cost of embedding a network and grouping the points, suggests that, for community detection, current embedding techniques do not represent an improvement over network clustering algorithms.

==> cover.txt <==
Dear Editor: 

Please you find enclosed the manuscript entitled "Community detection in networks using graph embeddings", by Aditya Tandon et al., which we would like to submit for publication in Physical Review E. 

The problem of graph clustering, or community detection, is one of the
hottest issues in network science. Some of the most important
contributions have been published on journals of the APS (especially
PRL and PRE, more recently PRX).

Recently, many techniques have been proposed to embed networks in high-dimensional vector spaces, while preserving some of their features. This has proven to be a way to effectively reduce the complexity of the graph and to exploit 
the efficient computations that one can do in geometric spaces, handling continuous distributions of points instead of 
discrete sets of nodes. While such embedding strategies lead to better performances in tasks like link prediction and 
node classification than traditional approaches, it is unclear if they also facilitate the identification of communities. The latter can be uncovered by searching for groups of points which are located near to each other, and can be detected via data clustering algorithms.
In this paper we address this issue by comparing the performance of this hybrid embedding + data clustering approach, for various embedding techniques, with the performance of an effective traditional network clustering algorithm: Infomap. We find that current popular embedding techniques are not more effective than Infomap for the identification of clusters in artificial graphs with built-in community structure.

The paper presents the first comprehensive comparative analysis of network clustering methods via graph embedding, therefore we believe that it is an ideal candidate for publication in Physical Review E and we dare to hope that you might 
give it consideration.

Best Regards

The Authors

Suggested reviewers:

* Prof. Hocine Cherifi (hocine.cherifi@gmail.com; Department of Computer Science, University of Burgundy, France)

* Prof. Christine Largeron (Christine.Largeron@univ-st-etienne.fr; Université Jean Monnet, Saint-Etienne, France)

* Prof. Gergely Palla (pallag@hal.elte.hu; Eötvös University, Budapest, Hungary)

* Prof. Martin Rosvall (martin.rosvall@umu.se; Department of Physics, University of Umea, Sweden)

* Dr. Michael Schaub (mschaub@mit.edu; Institute for Data, Systems, and Society, MIT, USA)




